The SiMPL Method for Multi-Material Topology Optimization

We introduce an efficient and scalable method for density-based multi-material topology optimization, integrating classical mirror descent techniques with point-wise polytopal design constraints. Such constraints arise naturally in this class of problems, wherein the vertices of convex polytopes correspond to distinct design states, only one of which should be occupied at each point in space. The framework generates a descending sequence of iterates by penalizing the design space around the previous iterate with a generalized distance function tailored to the convex geometry of the $n$-dimensional polytope. This distance function, called a Bregman divergence, smooths the optimization landscape, ensuring that each iterate strictly satisfies the point-wise constraints. Subsequently, global constraints (e.g., bounds on the structural mass) can be enforced easily by solving a small, finite-dimensional dual problem. The resulting method is simple to implement and demonstrates robustness and efficiency when combined with an Armijo-type line search algorithm. We validate the method in structural design problems involving the optimal arrangement of both isotropic and anisotropic materials, as well as magnetic flux optimization in electric motors.

==> plots/result_intp1_r5.csv <==
             0,        0.43013,       0.130001,              0,                0,       0.214499,       0.129862,        0.61846,         0.242404
             1,       0.280266,       0.130001,       0.659604,                0,       0.448043,       0.180517,        0.62007,         0.240315
             2,       0.213602,       0.213262,       0.381942,                0,       0.297312,       0.081181,       0.636002,         0.237593
             3,       0.154242,        0.52637,       0.197558,                0,       0.308529,       0.078255,       0.705417,         0.234058
             4,       0.122304,       0.967768,       0.133114,                0,       0.342976,       0.074886,        0.78387,         0.238812
             5,      0.0930772,        2.23043,      0.0974153,                0,       0.324481,       0.075386,       0.892184,          0.23996
             6,      0.0592105,        5.72227,      0.0655448,                0,       0.589601,       0.085423,        1.03488,         0.237851
             7,      0.0365954,        13.3839,      0.0915668,                0,       0.543631,       0.132732,        1.10972,         0.234471
             8,      0.0319124,        8.24695,      0.0479906,                1,        0.12743,       0.077234,       0.995871,         0.232665
             9,      0.0240894,        6.93124,      0.0190984,                0,       0.502083,       0.089188,        1.02918,         0.233954
            10,      0.0214186,        8.73021,      0.0084097,                0,       0.503079,        0.08341,         1.0011,         0.229706
            11,      0.0186277,        21.3429,     0.00620707,                0,       0.413658,       0.145688,         1.1254,         0.227202
            12,       0.015376,        75.0155,     0.00820619,                0,       0.483074,       0.115339,        1.08891,         0.227633
            13,      0.0141766,        35.2122,     0.00602158,                2,          0.106,       0.076874,        1.18265,          0.22726
            14,       0.013152,        32.5318,     0.00399664,                0,       0.469051,       0.162766,        1.29921,         0.229539
            15,       0.012312,        33.6951,     0.00262178,                0,       0.406644,       0.156459,        1.12726,         0.224142
            16,      0.0110937,        73.3204,     0.00219531,                0,       0.366871,       0.183163,        1.18609,         0.227185
            17,     0.00939076,        345.064,     0.00212762,                0,       0.428542,       0.181738,        1.33639,         0.224931
            18,     0.00894675,        583.054,     0.00177578,                0,       0.277735,       0.173648,        1.53868,         0.231226
            19,     0.00841621,        367.469,      0.0013587,                0,       0.367162,       0.178099,        1.28102,          0.23275
            20,     0.00823116,        341.014,    0.000484751,                0,       0.343259,       0.164984,        1.37352,         0.231181
            21,     0.00807501,          403.7,    0.000233551,                0,       0.379354,       0.191511,        1.36502,         0.223166
            22,     0.00793168,        1106.24,     0.00018472,                0,        0.33186,       0.180665,        1.42755,         0.220937
            23,     0.00781364,        1821.54,     0.00020347,                0,       0.352781,       0.180861,         1.3895,         0.220685
            24,     0.00766044,        2719.09,    0.000129503,                0,       0.381587,       0.163436,        1.45762,         0.220995
            25,     0.00753297,        5810.36,    0.000151718,                0,       0.443336,       0.140769,        1.36357,         0.227261
            26,     0.00745001,         6494.7,    0.000184987,                1,       0.100732,       0.075085,        1.32979,         0.224055
            27,     0.00738212,        4657.93,    0.000122786,                0,       0.391621,       0.167068,        1.30027,         0.226146
            28,     0.00732882,        4715.15,    7.81977e-05,                0,        0.43727,       0.170006,        1.25366,         0.219766
            29,     0.00725914,          15126,     0.00121315,                3,       0.109968,       0.075556,        1.34228,          0.22177
            30,     0.00724436,         6676.2,    0.000197717,                3,       0.126128,       0.074958,        1.31189,         0.221028
            31,     0.00721828,        7857.41,    5.80086e-05,                0,       0.558988,       0.077042,        1.31466,         0.220217

